Completeness of Graphical Languages for Mixed States Quantum Mechanics

There exist several graphical languages for quantum information processing, like quantum circuits, ZX-Calculus, ZW-Calculus, etc. Each of these languages forms a dagger-symmetric monoidal category (dagger-SMC) and comes with an interpretation functor to the dagger-SMC of (finite dimension) Hilbert spaces. In the recent years, one of the main achievements of the categorical approach to quantum mechanics has been to provide several equational theories for most of these graphical languages, making them complete for various fragments of pure quantum mechanics. We address the question of the extension of these languages beyond pure quantum mechanics, in order to reason on mixed states and general quantum operations, i.e. completely positive maps. Intuitively, such an extension relies on the axiomatisation of a discard map which allows one to get rid of a quantum system, operation which is not allowed in pure quantum mechanics. We introduce a new construction, the discard construction, which transforms any dagger-symmetric monoidal category into a symmetric monoidal category equipped with a discard map. Roughly speaking this construction consists in making any isometry causal. Using this construction we provide an extension for several graphical languages that we prove to be complete for general quantum operations. However this construction fails for some fringe cases like the Clifford+T quantum mechanics, as the category does not have enough isometries.

==> figures/bastardground0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bastardground1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=br] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bastardscal0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bastardscal1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bastardscal_.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {$\ground$};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bastardscal__.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/channel-green-idempotent-2/channel-green-idempotent-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.25, -0.0) {$\ground$};
		\node [style=none] (7)  at (0.25, 0.25) {};
		\node [style=gn] (8)  at (-0.25, 0.5) {};
		\node [style=none] (9)  at (0.25, -0.75) {$\ground$};
		\node [style=none] (10)  at (-0.25, 1.0) {};
		\node [style=none] (11)  at (0.25, -0.5) {};
		\node [style=gn] (12)  at (-0.25, -0.25) {};
		\node [style=none] (13)  at (-0.25, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none, in=90, out=-15, looseness=0.75] (8) to (7.center);
		\draw [style=none] (11.center) to (9.center);
		\draw [style=none, in=90, out=-15, looseness=0.75] (12) to (11.center);
		\draw [style=none] (13.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/channel-green-idempotent-2/channel-green-idempotent-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.375, -0.625) {$\ground$};
		\node [style=gn] (1)  at (0.125, -0.125) {};
		\node [style=none] (2)  at (0.375, -0.375) {};
		\node [style=none] (3)  at (-0.125, -0.625) {$\ground$};
		\node [style=none] (4)  at (-0.125, -0.375) {};
		\node [style=gn] (14)  at (-0.375, 0.375) {};
		\node [style=none] (15)  at (-0.375, 0.875) {};
		\node [style=none] (16)  at (-0.375, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-45, looseness=1.00] (1) to (2.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (1) to (4.center);
		\draw [style=none] (2.center) to (0.center);
		\draw [style=none] (4.center) to (3.center);
		\draw [style=none, in=90, out=-15, looseness=1.25] (14) to (1);
		\draw [style=none] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/channel-green-idempotent-2/channel-green-idempotent-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.25, 0.125) {};
		\node [style=none] (19)  at (-0.25, -0.625) {};
		\node [style=none] (20)  at (0.25, -0.125) {};
		\node [style=none] (21)  at (0.25, -0.375) {$\ground$};
		\node [style=none] (22)  at (-0.25, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-15, looseness=0.75] (18) to (20.center);
		\draw [style=none] (19.center) to (22.center);
		\draw [style=none] (20.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/channel-green-idempotent/channel-green-idempotent_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, -0.5) {$\ground$};
		\node [style=gn] (1)  at (0.0, -0.0) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.25, -0.25) {};
		\node [style=none] (4)  at (-0.25, -0.5) {$\ground$};
		\node [style=none] (5)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-45, looseness=1.00] (1) to (3.center);
		\draw [style=none, in=90, out=-135, looseness=1.00] (1) to (5.center);
		\draw [style=none] (2.center) to (1);
		\draw [style=none] (3.center) to (0.center);
		\draw [style=none] (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/channel-green-idempotent/channel-green-idempotent_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.25, -0.5) {$\ground$};
		\node [style=none] (7)  at (-0.75, 0.5) {};
		\node [style=gn] (8)  at (-0.75, 0.0) {};
		\node [style=none] (9)  at (-0.75, -0.5) {$\ground$};
		\node [style=rn] (10)  at (-0.25, -0.0) {};
		\node [style=rn] (11)  at (-0.25, 0.5) {};
		\node [style=gn] (12)  at (0.25, -0.25) {};
		\node [style=rn] (13)  at (0.75, 0.25) {};
		\node [style=rn] (14)  at (0.25, 0.25) {};
		\node [style=gn] (15)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6.center) to (11);
		\draw [style=none] (7.center) to (8);
		\draw [style=none] (8) to (10);
		\draw [style=none] (9.center) to (8);
		\draw [style=none] (12) to (14);
		\draw [style=none, bend right=45, looseness=1.00] (13) to (15);
		\draw [style=none] (13) to (15);
		\draw [style=none, bend right=45, looseness=1.00] (15) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/channel-green-idempotent/channel-green-idempotent_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.5, -0.375) {$\ground$};
		\node [style=none] (18)  at (-0.5, 0.375) {};
		\node [style=rn] (19)  at (0.0, 0.125) {};
		\node [style=rn] (21)  at (0.5, 0.375) {};
		\node [style=none] (22)  at (0.0, -0.375) {$\ground$};
		\node [style=gn] (23)  at (0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17.center) to (18.center);
		\draw [style=none, bend right=45, looseness=1.00] (21) to (23);
		\draw [style=none] (21) to (23);
		\draw [style=none] (22.center) to (19);
		\draw [style=none, bend right=45, looseness=1.00] (23) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classical-data-in-classical-channel/classical-data-in-classical-channel_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, -0.25) {};
		\node [style=none] (1)  at (0.25, -0.5) {$\ground$};
		\node [style=none] (2)  at (-0.25, -0.75) {};
		\node [style=gn] (3)  at (-0.25, -0.0) {};
		\node [style=rn] (4)  at (-0.25, 0.5) {$n\pi$};
		\node [style=rn] (5)  at (0.25, 0.75) {};
		\node [style=gn] (6)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
		\draw [style=none] (2.center) to (4);
		\draw [style=none, in=90, out=-15, looseness=0.75] (3) to (0.center);
		\draw [style=none, bend right=45, looseness=1.00] (5) to (6);
		\draw [style=none] (5) to (6);
		\draw [style=none, bend right=45, looseness=1.00] (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classical-data-in-classical-channel/classical-data-in-classical-channel_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (8)  at (-0.75, 0.25) {$n\pi$};
		\node [style=rn] (9)  at (-0.25, 0.5) {};
		\node [style=none] (10)  at (0.25, -0.25) {$\ground$};
		\node [style=none] (11)  at (-0.75, -0.5) {};
		\node [style=gn] (12)  at (-0.25, 0.0) {};
		\node [style=rn] (13)  at (0.75, 0.5) {};
		\node [style=rn] (14)  at (0.25, 0.25) {$n\pi$};
		\node [style=gn] (15)  at (0.75, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (9) to (12);
		\draw [style=none] (9) to (12);
		\draw [style=none] (10.center) to (14);
		\draw [style=none] (11.center) to (8);
		\draw [style=none, bend right=45, looseness=1.00] (12) to (9);
		\draw [style=none, bend right=45, looseness=1.00] (13) to (15);
		\draw [style=none] (13) to (15);
		\draw [style=none, bend right=45, looseness=1.00] (15) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classical-data-in-classical-channel/classical-data-in-classical-channel_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (-0.25, 0.0) {};
		\node [style=gn] (17)  at (0.75, 0.0) {};
		\node [style=none] (18)  at (-0.75, -0.5) {};
		\node [style=rn] (19)  at (0.75, 0.5) {};
		\node [style=rn] (20)  at (0.25, 0.25) {};
		\node [style=rn] (22)  at (-0.25, 0.5) {};
		\node [style=none] (23)  at (0.25, -0.25) {$\ground$};
		\node [style=rn] (24)  at (-0.75, 0.25) {$n\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (16) to (22);
		\draw [style=none, bend right=45, looseness=1.00] (17) to (19);
		\draw [style=none] (18.center) to (24);
		\draw [style=none, bend right=45, looseness=1.00] (19) to (17);
		\draw [style=none] (19) to (17);
		\draw [style=none, bend right=45, looseness=1.00] (22) to (16);
		\draw [style=none] (22) to (16);
		\draw [style=none] (23.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/classical-data-in-classical-channel/classical-data-in-classical-channel_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.25, -0.5) {};
		\node [style=gn] (27)  at (0.25, 0.0) {};
		\node [style=rn] (28)  at (-0.25, 0.25) {$n\pi$};
		\node [style=rn] (29)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26.center) to (28);
		\draw [style=none, bend right=45, looseness=1.00] (27) to (29);
		\draw [style=none, bend right=45, looseness=1.00] (29) to (27);
		\draw [style=none] (29) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/clifford-purification-simp/clifford-purification-simp_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (99)  at (-0.5, -0.25) {};
		\node [style=none] (100)  at (0.5, -0.25) {};
		\node [style=none] (101)  at (-0.5, 0.25) {};
		\node [style=none] (102)  at (0.5, 0.25) {};
		\node [style=none] (103)  at (-0.25, -0.25) {};
		\node [style=none] (104)  at (-0.25, -0.75) {};
		\node [style=none] (105)  at (0.0, 0.0) {$A_2^{\dagger}\!\!\circ\!\! A_1$};
		\node [style=none] (106)  at (0.25, -0.25) {};
		\node [style=none] (107)  at (0.25, -0.75) {};
		\node [style=none] (108)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (109)  at (-0.375, 0.25) {};
		\node [style=none] (110)  at (-0.375, 0.5) {};
		\node [style=none] (111)  at (-0.125, 0.25) {};
		\node [style=none] (112)  at (-0.125, 0.5) {};
		\node [style=none] (113)  at (0.125, 0.75) {};
		\node [style=none] (114)  at (0.375, 0.75) {};
		\node [style=none] (115)  at (-0.25, 0.75) {$\ket{0}$};
		\node [style=none] (116)  at (-0.25, 0.375) {...};
		\node [style=none] (117)  at (0.125, 0.25) {};
		\node [style=none] (118)  at (0.375, 0.25) {};
		\node [style=none] (119)  at (0.25, 0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (99.center) to (100.center);
		\draw (100.center) to (102.center);
		\draw (101.center) to (99.center);
		\draw (102.center) to (101.center);
		\draw (103.center) to (104.center);
		\draw (106.center) to (107.center);
		\draw (110.center) to (109.center);
		\draw (112.center) to (111.center);
		\draw (117.center) to (113.center);
		\draw (118.center) to (114.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/clifford-purification-simp/clifford-purification-simp_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (-0.438, -0.5) {};
		\node [style=none] (11)  at (-0.438, 0.25) {};
		\node [style=none] (12)  at (-0.188, -0.5) {};
		\node [style=none] (13)  at (-0.188, 0.25) {};
		\node [style=none] (14)  at (0.062, -0.25) {};
		\node [style=none] (15)  at (0.312, -0.25) {};
		\node [style=none] (16)  at (-0.312, 0.5) {$\ket{0}$};
		\node [style=none] (17)  at (-0.312, -0.125) {...};
		\node [style=none] (57)  at (0.062, -0.5) {};
		\node [style=none] (58)  at (0.312, -0.5) {};
		\node [style=none] (120)  at (0.188, -0.375) {...};
		\node [style=none] (121)  at (-0.062, -0.25) {};
		\node [style=none] (122)  at (-0.062, 0.25) {};
		\node [style=none] (123)  at (0.438, -0.25) {};
		\node [style=none] (124)  at (0.438, 0.25) {};
		\node [style=none] (125)  at (0.188, 0.0) {$U$};
		\node [style=none] (126)  at (0.062, 0.5) {};
		\node [style=none] (127)  at (0.312, 0.5) {};
		\node [style=none] (128)  at (0.062, 0.25) {};
		\node [style=none] (129)  at (0.312, 0.25) {};
		\node [style=none] (130)  at (0.188, 0.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11.center) to (10.center);
		\draw (13.center) to (12.center);
		\draw (57.center) to (14.center);
		\draw (58.center) to (15.center);
		\draw (122.center) to (121.center);
		\draw (122.center) to (124.center);
		\draw (123.center) to (121.center);
		\draw (124.center) to (123.center);
		\draw (128.center) to (126.center);
		\draw (129.center) to (127.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/clifford-purification/clifford-purification_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (99)  at (-0.5, -0.25) {};
		\node [style=none] (100)  at (0.5, -0.25) {};
		\node [style=none] (101)  at (-0.5, 0.25) {};
		\node [style=none] (102)  at (0.5, 0.25) {};
		\node [style=none] (103)  at (-0.25, -0.25) {};
		\node [style=none] (104)  at (-0.25, -0.75) {};
		\node [style=none] (105)  at (0.0, 0.0) {$A_1$};
		\node [style=none] (106)  at (0.25, -0.25) {};
		\node [style=none] (107)  at (0.25, -0.75) {};
		\node [style=none] (108)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (109)  at (-0.375, 0.25) {};
		\node [style=none] (110)  at (-0.375, 0.5) {};
		\node [style=none] (111)  at (-0.125, 0.25) {};
		\node [style=none] (112)  at (-0.125, 0.5) {};
		\node [style=none] (113)  at (0.125, 0.75) {};
		\node [style=none] (114)  at (0.375, 0.75) {};
		\node [style=none] (115)  at (-0.25, 0.75) {$\ket{0}$};
		\node [style=none] (116)  at (-0.25, 0.375) {...};
		\node [style=none] (117)  at (0.125, 0.25) {};
		\node [style=none] (118)  at (0.375, 0.25) {};
		\node [style=none] (119)  at (0.25, 0.5) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (99.center) to (100.center);
		\draw (100.center) to (102.center);
		\draw (101.center) to (99.center);
		\draw (102.center) to (101.center);
		\draw (103.center) to (104.center);
		\draw (106.center) to (107.center);
		\draw (110.center) to (109.center);
		\draw (112.center) to (111.center);
		\draw (117.center) to (113.center);
		\draw (118.center) to (114.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/clifford-purification/clifford-purification_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.5) {};
		\node [style=none] (1)  at (0.5, -0.5) {};
		\node [style=none] (2)  at (-0.5, 0.0) {};
		\node [style=none] (3)  at (0.5, 0.0) {};
		\node [style=none] (4)  at (-0.25, -0.5) {};
		\node [style=none] (5)  at (-0.25, -1.0) {};
		\node [style=none] (6)  at (0.0, -0.25) {$A_2$};
		\node [style=none] (7)  at (0.25, -0.5) {};
		\node [style=none] (8)  at (0.25, -1.0) {};
		\node [style=none] (9)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (10)  at (-0.375, 0.0) {};
		\node [style=none] (11)  at (-0.375, 0.75) {};
		\node [style=none] (12)  at (-0.125, 0.0) {};
		\node [style=none] (13)  at (-0.125, 0.75) {};
		\node [style=none] (14)  at (0.125, 0.25) {};
		\node [style=none] (15)  at (0.375, 0.25) {};
		\node [style=none] (16)  at (-0.25, 1.0) {$\ket{0}$};
		\node [style=none] (17)  at (-0.25, 0.375) {...};
		\node [style=none] (57)  at (0.125, 0.0) {};
		\node [style=none] (58)  at (0.375, 0.0) {};
		\node [style=none] (120)  at (0.25, 0.125) {...};
		\node [style=none] (121)  at (0.0, 0.25) {};
		\node [style=none] (122)  at (0.0, 0.75) {};
		\node [style=none] (123)  at (0.5, 0.25) {};
		\node [style=none] (124)  at (0.5, 0.75) {};
		\node [style=none] (125)  at (0.25, 0.5) {$U$};
		\node [style=none] (126)  at (0.125, 1.0) {};
		\node [style=none] (127)  at (0.375, 1.0) {};
		\node [style=none] (128)  at (0.125, 0.75) {};
		\node [style=none] (129)  at (0.375, 0.75) {};
		\node [style=none] (130)  at (0.25, 0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (2.center) to (0.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (5.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (10.center);
		\draw (13.center) to (12.center);
		\draw (57.center) to (14.center);
		\draw (58.center) to (15.center);
		\draw (122.center) to (121.center);
		\draw (122.center) to (124.center);
		\draw (123.center) to (121.center);
		\draw (124.center) to (123.center);
		\draw (128.center) to (126.center);
		\draw (129.center) to (127.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/clifford-purification/clifford-purification_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (131)  at (-0.5, -0.5) {};
		\node [style=none] (132)  at (0.5, -0.5) {};
		\node [style=none] (133)  at (-0.5, 0.0) {};
		\node [style=none] (134)  at (0.5, 0.0) {};
		\node [style=none] (135)  at (-0.25, -0.5) {};
		\node [style=none] (136)  at (-0.25, -1.0) {};
		\node [style=none] (137)  at (0.0, -0.25) {$A_2$};
		\node [style=none] (138)  at (0.25, -0.5) {};
		\node [style=none] (139)  at (0.25, -1.0) {};
		\node [style=none] (140)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (141)  at (-0.375, 0.0) {};
		\node [style=none] (142)  at (-0.375, 0.75) {};
		\node [style=none] (143)  at (-0.125, 0.0) {};
		\node [style=none] (144)  at (-0.125, 0.75) {};
		\node [style=none] (145)  at (0.125, 0.25) {};
		\node [style=none] (146)  at (0.375, 0.25) {};
		\node [style=none] (147)  at (-0.25, 1.0) {$\ket{0}$};
		\node [style=none] (148)  at (-0.25, 0.375) {...};
		\node [style=none] (150)  at (0.125, 0.0) {};
		\node [style=none] (151)  at (0.375, 0.0) {};
		\node [style=none] (152)  at (0.25, 0.125) {...};
		\node [style=none] (153)  at (0.0, 0.25) {};
		\node [style=none] (154)  at (0.0, 0.75) {};
		\node [style=none] (155)  at (0.5, 0.25) {};
		\node [style=none] (156)  at (0.5, 0.75) {};
		\node [style=none] (157)  at (0.25, 0.5) {$V$};
		\node [style=none] (158)  at (0.125, 1.0) {};
		\node [style=none] (159)  at (0.375, 1.0) {};
		\node [style=none] (160)  at (0.125, 0.75) {};
		\node [style=none] (161)  at (0.375, 0.75) {};
		\node [style=none] (162)  at (0.25, 0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (131.center) to (132.center);
		\draw (132.center) to (134.center);
		\draw (133.center) to (131.center);
		\draw (134.center) to (133.center);
		\draw (135.center) to (136.center);
		\draw (138.center) to (139.center);
		\draw (142.center) to (141.center);
		\draw (144.center) to (143.center);
		\draw (150.center) to (145.center);
		\draw (151.center) to (146.center);
		\draw (154.center) to (153.center);
		\draw (154.center) to (156.center);
		\draw (155.center) to (153.center);
		\draw (156.center) to (155.center);
		\draw (160.center) to (158.center);
		\draw (161.center) to (159.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/complementary-channels/complementary-channels_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (-0.25, -0.25) {};
		\node [style=none] (1)  at (-0.25, -1.0) {};
		\node [style=gn] (2)  at (-0.25, 0.5) {};
		\node [style=none] (3)  at (0.25, 0.25) {};
		\node [style=none] (4)  at (0.25, -0.75) {$\ground$};
		\node [style=none] (5)  at (0.25, -0.5) {};
		\node [style=none] (6)  at (-0.25, 1.0) {};
		\node [style=none] (7)  at (0.25, -0.0) {$\ground$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-15, looseness=0.75] (0) to (5.center);
		\draw [style=none] (1.center) to (6.center);
		\draw [style=none, in=90, out=-15, looseness=0.75] (2) to (3.center);
		\draw [style=none] (3.center) to (7.center);
		\draw [style=none] (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/complementary-channels/complementary-channels_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9)  at (-0.5, -0.375) {$\ground$};
		\node [style=gn] (10)  at (0.0, 0.125) {};
		\node [style=rn] (11)  at (-0.5, 0.125) {};
		\node [style=none] (12)  at (-1.0, -0.625) {};
		\node [style=none] (13)  at (0.0, 0.625) {};
		\node [style=none] (14)  at (0.0, -0.375) {$\ground$};
		\node [style=none] (15)  at (-1.0, 0.125) {};
		\node [style=gn] (16)  at (0.5, -0.125) {};
		\node [style=rn] (17)  at (1.0, 0.375) {};
		\node [style=rn] (18)  at (0.5, 0.375) {};
		\node [style=gn] (19)  at (1.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9.center) to (11);
		\draw [style=none] (10) to (11);
		\draw [style=none] (12.center) to (15.center);
		\draw [style=none] (14.center) to (13.center);
		\draw [style=none, in=90, out=90, looseness=2.25] (15.center) to (11);
		\draw [style=none] (16) to (18);
		\draw [style=none, bend right=45, looseness=1.00] (17) to (19);
		\draw [style=none] (17) to (19);
		\draw [style=none, bend right=45, looseness=1.00] (19) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/complementary-channels/complementary-channels_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (20)  at (-0.75, -0.625) {};
		\node [style=none] (21)  at (-0.75, 0.125) {};
		\node [style=none] (22)  at (-0.25, -0.375) {$\ground$};
		\node [style=rn] (23)  at (0.75, 0.375) {};
		\node [style=none] (24)  at (0.25, 0.625) {};
		\node [style=none] (25)  at (0.25, -0.375) {$\ground$};
		\node [style=gn] (27)  at (0.75, -0.125) {};
		\node [style=none] (28)  at (-0.25, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (20.center) to (21.center);
		\draw [style=none, bend left=90, looseness=1.75] (21.center) to (28.center);
		\draw [style=none] (22.center) to (28.center);
		\draw [style=none, bend right=45, looseness=1.00] (23) to (27);
		\draw [style=none] (23) to (27);
		\draw [style=none] (25.center) to (24.center);
		\draw [style=none, bend right=45, looseness=1.00] (27) to (23);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/complementary-channels/complementary-channels_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (-0.25, -0.25) {\rotatebox[origin=c]{180}{$\ground$}};
		\node [style=gn] (31)  at (0.25, -0.25) {};
		\node [style=rn] (32)  at (0.25, 0.25) {};
		\node [style=none] (33)  at (-0.25, -0.75) {};
		\node [style=none] (34)  at (-0.25, 0.25) {$\ground$};
		\node [style=none] (35)  at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (31) to (32);
		\draw [style=none, bend right=45, looseness=1.00] (32) to (31);
		\draw [style=none] (32) to (31);
		\draw [style=none] (33.center) to (29.center);
		\draw [style=none] (34.center) to (35.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/counter-example-for-fragment/counter-example-for-fragment_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.25, 0.25) {};
		\node [style=none] (2)  at (0.25, 0.25) {};
		\node [style=none] (3)  at (-0.25, -0.25) {};
		\node [style=none] (4)  at (0.25, -0.25) {};
		\node [style=none] (5)  at (0.0, 0.25) {};
		\node [style=none] (6)  at (0.0, 0.5) {};
		\node [style=none] (7)  at (0.0, -0.5) {$\ground$};
		\node [style=none] (8)  at (0.0, -0.25) {};
		\node [style=none] (9)  at (0.0, -0.0) {$D_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (2.center);
		\draw [style=none] (2.center) to (4.center);
		\draw [style=none] (3.center) to (1.center);
		\draw [style=none] (4.center) to (3.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/counter-example-for-fragment/counter-example-for-fragment_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10)  at (0.0, -0.25) {};
		\node [style=none] (11)  at (0.0, 0.5) {};
		\node [style=none] (12)  at (0.25, -0.25) {};
		\node [style=none] (13)  at (-0.25, 0.25) {};
		\node [style=none] (14)  at (-0.25, -0.25) {};
		\node [style=none] (15)  at (0.0, -0.5) {$\ground$};
		\node [style=none] (16)  at (0.0, 0.25) {};
		\node [style=none] (17)  at (0.0, 0.0) {$D_2$};
		\node [style=none] (18)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10.center) to (15.center);
		\draw [style=none] (11.center) to (16.center);
		\draw [style=none] (12.center) to (14.center);
		\draw [style=none] (13.center) to (18.center);
		\draw [style=none] (14.center) to (13.center);
		\draw [style=none] (18.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-data-in-classical-channel/diagonal-data-in-classical-channel_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.75) {};
		\node [style=none] (1)  at (0.25, -0.25) {};
		\node [style=gn] (2)  at (0.25, 0.25) {};
		\node [style=none] (3)  at (0.25, -0.5) {$\ground$};
		\node [style=rn] (4)  at (0.25, 0.75) {};
		\node [style=gn] (5)  at (-0.25, 0.5) {$n\pi$};
		\node [style=gn] (6)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (5);
		\draw [style=none] (1.center) to (3.center);
		\draw [style=none, bend right=45, looseness=1.00] (2) to (4);
		\draw [style=none, bend right=45, looseness=1.00] (4) to (2);
		\draw [style=none] (4) to (2);
		\draw [style=none, in=90, out=-15, looseness=0.75] (6) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-data-in-classical-channel/diagonal-data-in-classical-channel_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (-0.5, -0.625) {};
		\node [style=rn] (9)  at (0.5, 0.625) {};
		\node [style=gn] (10)  at (0.0, 0.125) {$n\pi$};
		\node [style=none] (11)  at (0.0, -0.375) {$\ground$};
		\node [style=gn] (12)  at (0.5, 0.125) {};
		\node [style=none] (13)  at (-0.5, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (9) to (12);
		\draw [style=none] (9) to (12);
		\draw [style=none] (11.center) to (10);
		\draw [style=none, bend right=45, looseness=1.00] (12) to (9);
		\draw [style=none] (13.center) to (8.center);
		\draw [style=none, in=90, out=90, looseness=1.75] (13.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-data-in-classical-channel/diagonal-data-in-classical-channel_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, -0.375) {$\ground$};
		\node [style=none] (15)  at (-0.5, -0.625) {};
		\node [style=gn] (16)  at (0.5, 0.125) {};
		\node [style=rn] (17)  at (0.5, 0.625) {};
		\node [style=none] (19)  at (-0.5, 0.125) {};
		\node [style=none] (20)  at (0.0, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (20.center);
		\draw [style=none, bend right=45, looseness=1.00] (16) to (17);
		\draw [style=none, bend right=45, looseness=1.00] (17) to (16);
		\draw [style=none] (17) to (16);
		\draw [style=none] (19.center) to (15.center);
		\draw [style=none, bend right=90, looseness=1.75] (20.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/diagonal-data-in-classical-channel/diagonal-data-in-classical-channel_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (21)  at (0.25, -0.125) {};
		\node [style=none] (22)  at (-0.25, -0.375) {};
		\node [style=rn] (24)  at (0.25, 0.375) {};
		\node [style=none] (25)  at (-0.25, 0.375) {\rotatebox[origin=c]{180}{$\ground$}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (21) to (24);
		\draw [style=none, bend right=45, looseness=1.00] (24) to (21);
		\draw [style=none] (24) to (21);
		\draw [style=none] (25.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-Dp-from-Ddisc/discard-Dp-from-Ddisc_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.625) {};
		\node [style=none] (1)  at (0.0, -0.875) {};
		\node [style=none] (2)  at (-0.25, -0.625) {};
		\node [style=none] (3)  at (0.25, -0.625) {};
		\node [style=none] (4)  at (-0.25, -0.125) {};
		\node [style=none] (5)  at (0.25, -0.125) {};
		\node [style=none] (6)  at (0.0, -0.125) {};
		\node [style=none] (7)  at (0.0, 0.125) {};
		\node [style=none] (8)  at (0.0, -0.375) {$id_B$};
		\node [style=none] (11)  at (-0.25, 0.125) {};
		\node [style=none] (12)  at (0.25, 0.125) {};
		\node [style=none] (13)  at (-0.25, 0.625) {};
		\node [style=none] (14)  at (0.25, 0.625) {};
		\node [style=none] (15)  at (0.0, 0.625) {};
		\node [style=none] (16)  at (0.0, 0.875) {};
		\node [style=none] (17)  at (0.0, 0.375) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (4.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (3.center);
		\draw (7.center) to (6.center);
		\draw (11.center) to (13.center);
		\draw (12.center) to (11.center);
		\draw (13.center) to (14.center);
		\draw (14.center) to (12.center);
		\draw (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-Dp-from-Ddisc/discard-Dp-from-Ddisc_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (0.0, -0.625) {};
		\node [style=none] (20)  at (0.0, -0.875) {};
		\node [style=none] (21)  at (-0.25, -0.625) {};
		\node [style=none] (22)  at (0.25, -0.625) {};
		\node [style=none] (23)  at (-0.25, -0.125) {};
		\node [style=none] (24)  at (0.25, -0.125) {};
		\node [style=none] (25)  at (0.0, -0.125) {};
		\node [style=none] (26)  at (0.0, 0.125) {};
		\node [style=none] (27)  at (0.0, 0.375) {$id_A$};
		\node [style=none] (28)  at (-0.25, 0.125) {};
		\node [style=none] (29)  at (0.25, 0.125) {};
		\node [style=none] (30)  at (-0.25, 0.625) {};
		\node [style=none] (31)  at (0.25, 0.625) {};
		\node [style=none] (32)  at (0.0, 0.625) {};
		\node [style=none] (33)  at (0.0, 0.875) {};
		\node [style=none] (34)  at (0.0, -0.375) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (20.center);
		\draw (21.center) to (23.center);
		\draw (22.center) to (21.center);
		\draw (23.center) to (24.center);
		\draw (24.center) to (22.center);
		\draw (26.center) to (25.center);
		\draw (28.center) to (30.center);
		\draw (29.center) to (28.center);
		\draw (30.center) to (31.center);
		\draw (31.center) to (29.center);
		\draw (33.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-Dp-from-Ddisc/discard-Dp-from-Ddisc_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (36)  at (0.0, -0.25) {};
		\node [style=none] (37)  at (0.0, -0.5) {};
		\node [style=none] (38)  at (-0.25, -0.25) {};
		\node [style=none] (39)  at (0.25, -0.25) {};
		\node [style=none] (40)  at (-0.25, 0.25) {};
		\node [style=none] (41)  at (0.25, 0.25) {};
		\node [style=none] (51)  at (0.0, 0.0) {$f$};
		\node [style=none] (52)  at (0.0, 0.5) {};
		\node [style=none] (53)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (37.center);
		\draw (38.center) to (40.center);
		\draw (39.center) to (38.center);
		\draw (40.center) to (41.center);
		\draw (41.center) to (39.center);
		\draw (52.center) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-Dp-from-Ddisc/discard-Dp-from-Ddisc_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44)  at (0.0, 0.0) {$id_A$};
		\node [style=none] (45)  at (-0.25, -0.25) {};
		\node [style=none] (46)  at (0.25, -0.25) {};
		\node [style=none] (47)  at (-0.25, 0.25) {};
		\node [style=none] (48)  at (0.25, 0.25) {};
		\node [style=none] (49)  at (0.0, 0.25) {};
		\node [style=none] (50)  at (0.0, 0.5) {};
		\node [style=none] (54)  at (0.0, -0.25) {};
		\node [style=none] (55)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (45.center) to (47.center);
		\draw (46.center) to (45.center);
		\draw (47.center) to (48.center);
		\draw (48.center) to (46.center);
		\draw (50.center) to (49.center);
		\draw (54.center) to (55.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-Dp-from-Ddisc/discard-Dp-from-Ddisc_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (58)  at (0.0, -0.25) {};
		\node [style=none] (59)  at (0.0, -0.5) {\ground};
		\node [style=none] (60)  at (-0.25, -0.25) {};
		\node [style=none] (61)  at (0.25, -0.25) {};
		\node [style=none] (62)  at (-0.25, 0.25) {};
		\node [style=none] (63)  at (0.25, 0.25) {};
		\node [style=none] (64)  at (0.0, 0.0) {$f$};
		\node [style=none] (65)  at (0.0, 0.5) {};
		\node [style=none] (66)  at (0.0, 0.25) {};
		\node [style=none] (71)  at (0.25, 0.5) {$A$};
		\node [style=none] (72)  at (0.25, -0.425) {$B$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (58.center) to (59.center);
		\draw (60.center) to (62.center);
		\draw (61.center) to (60.center);
		\draw (62.center) to (63.center);
		\draw (63.center) to (61.center);
		\draw (65.center) to (66.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-Dp-from-Ddisc/discard-Dp-from-Ddisc_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68)  at (-0.125, 0.5) {};
		\node [style=none] (69)  at (-0.125, -0.5) {\ground};
		\node [style=none] (70)  at (0.125, 0.0) {$A$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (68.center) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-F-preimage-g/discard-F-preimage-g_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.25, -0.25) {};
		\node [style=none] (1)  at (-0.25, -0.5) {};
		\node [style=none] (2)  at (-0.5, -0.25) {};
		\node [style=none] (3)  at (0.5, -0.25) {};
		\node [style=none] (4)  at (-0.5, 0.25) {};
		\node [style=none] (5)  at (0.5, 0.25) {};
		\node [style=none] (6)  at (0.0, 0.25) {};
		\node [style=none] (7)  at (0.0, 0.5) {};
		\node [style=none] (8)  at (0.0, 0.0) {$g_1$};
		\node [style=none] (36)  at (0.25, -0.25) {};
		\node [style=none] (37)  at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (4.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (5.center);
		\draw (5.center) to (3.center);
		\draw (7.center) to (6.center);
		\draw (36.center) to (37.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-F-preimage-g/discard-F-preimage-g_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (-0.625, 0.5) {};
		\node [style=none] (19)  at (-0.625, -1.25) {};
		\node [style=none] (20)  at (-0.875, 0.5) {};
		\node [style=none] (21)  at (0.625, 0.5) {};
		\node [style=none] (22)  at (-0.875, 1.0) {};
		\node [style=none] (23)  at (0.625, 1.0) {};
		\node [style=none] (24)  at (-0.125, 1.0) {};
		\node [style=none] (25)  at (-0.125, 1.25) {};
		\node [style=none] (26)  at (-0.125, 0.75) {$g_1$};
		\node [style=none] (27)  at (0.375, -0.25) {};
		\node [style=none] (28)  at (0.375, -0.5) {};
		\node [style=none] (29)  at (-0.125, -0.25) {};
		\node [style=none] (30)  at (0.875, -0.25) {};
		\node [style=none] (31)  at (-0.125, 0.25) {};
		\node [style=none] (32)  at (0.875, 0.25) {};
		\node [style=none] (33)  at (0.375, 0.25) {};
		\node [style=none] (34)  at (0.375, 0.5) {};
		\node [style=none] (35)  at (0.375, 0.0) {$F(v_0)$};
		\node [style=none] (39)  at (0.375, -1.0) {};
		\node [style=none] (40)  at (0.375, -1.25) {};
		\node [style=none] (41)  at (-0.125, -1.0) {};
		\node [style=none] (42)  at (0.875, -1.0) {};
		\node [style=none] (43)  at (-0.125, -0.5) {};
		\node [style=none] (44)  at (0.875, -0.5) {};
		\node [style=none] (46)  at (0.375, -0.75) {$F(v_0)^{\dagger}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (18.center) to (19.center);
		\draw (20.center) to (22.center);
		\draw (21.center) to (20.center);
		\draw (22.center) to (23.center);
		\draw (23.center) to (21.center);
		\draw (25.center) to (24.center);
		\draw (27.center) to (28.center);
		\draw (29.center) to (31.center);
		\draw (30.center) to (29.center);
		\draw (31.center) to (32.center);
		\draw (32.center) to (30.center);
		\draw (34.center) to (33.center);
		\draw (39.center) to (40.center);
		\draw (41.center) to (43.center);
		\draw (42.center) to (41.center);
		\draw (43.center) to (44.center);
		\draw (44.center) to (42.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-F-preimage-g/discard-F-preimage-g_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (-0.625, 0.5) {};
		\node [style=none] (49)  at (-0.625, -1.25) {};
		\node [style=none] (50)  at (-0.875, 0.5) {};
		\node [style=none] (51)  at (0.625, 0.5) {};
		\node [style=none] (52)  at (-0.875, 1.0) {};
		\node [style=none] (53)  at (0.625, 1.0) {};
		\node [style=none] (54)  at (-0.125, 1.0) {};
		\node [style=none] (55)  at (-0.125, 1.25) {};
		\node [style=none] (56)  at (-0.125, 0.75) {$F(\iota(f_1'))$};
		\node [style=none] (57)  at (0.375, -0.25) {};
		\node [style=none] (58)  at (0.375, -0.5) {};
		\node [style=none] (59)  at (-0.125, -0.25) {};
		\node [style=none] (60)  at (0.875, -0.25) {};
		\node [style=none] (61)  at (-0.125, 0.25) {};
		\node [style=none] (62)  at (0.875, 0.25) {};
		\node [style=none] (63)  at (0.375, 0.25) {};
		\node [style=none] (64)  at (0.375, 0.5) {};
		\node [style=none] (65)  at (0.375, 0.0) {$F(u_0)$};
		\node [style=none] (66)  at (0.375, -1.0) {};
		\node [style=none] (67)  at (0.375, -1.25) {};
		\node [style=none] (68)  at (-0.125, -1.0) {};
		\node [style=none] (69)  at (0.875, -1.0) {};
		\node [style=none] (70)  at (-0.125, -0.5) {};
		\node [style=none] (71)  at (0.875, -0.5) {};
		\node [style=none] (72)  at (0.375, -0.75) {$F(v_0^{\dagger})$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (48.center) to (49.center);
		\draw (50.center) to (52.center);
		\draw (51.center) to (50.center);
		\draw (52.center) to (53.center);
		\draw (53.center) to (51.center);
		\draw (55.center) to (54.center);
		\draw (57.center) to (58.center);
		\draw (59.center) to (61.center);
		\draw (60.center) to (59.center);
		\draw (61.center) to (62.center);
		\draw (62.center) to (60.center);
		\draw (64.center) to (63.center);
		\draw (66.center) to (67.center);
		\draw (68.center) to (70.center);
		\draw (69.center) to (68.center);
		\draw (70.center) to (71.center);
		\draw (71.center) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-F-preimage-g/discard-F-preimage-g_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (74)  at (-0.25, 0.5) {};
		\node [style=none] (75)  at (-0.25, -1.25) {};
		\node [style=none] (76)  at (-0.5, 0.5) {};
		\node [style=none] (77)  at (0.5, 0.5) {};
		\node [style=none] (78)  at (-0.5, 1.0) {};
		\node [style=none] (79)  at (0.5, 1.0) {};
		\node [style=none] (80)  at (0.0, 1.0) {};
		\node [style=none] (81)  at (0.0, 1.25) {};
		\node [style=none] (82)  at (0.0, 0.75) {$\iota(f_1')$};
		\node [style=none] (83)  at (0.25, -0.25) {};
		\node [style=none] (84)  at (0.25, -0.5) {};
		\node [style=none] (85)  at (0.0, -0.25) {};
		\node [style=none] (86)  at (0.5, -0.25) {};
		\node [style=none] (87)  at (0.0, 0.25) {};
		\node [style=none] (88)  at (0.5, 0.25) {};
		\node [style=none] (89)  at (0.25, 0.25) {};
		\node [style=none] (90)  at (0.25, 0.5) {};
		\node [style=none] (91)  at (0.25, 0.0) {$u_0$};
		\node [style=none] (92)  at (0.25, -1.0) {};
		\node [style=none] (93)  at (0.25, -1.25) {};
		\node [style=none] (94)  at (0.0, -1.0) {};
		\node [style=none] (95)  at (0.5, -1.0) {};
		\node [style=none] (96)  at (0.0, -0.5) {};
		\node [style=none] (97)  at (0.5, -0.5) {};
		\node [style=none] (98)  at (0.25, -0.75) {$v_0^{\dagger}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (74.center) to (75.center);
		\draw (76.center) to (78.center);
		\draw (77.center) to (76.center);
		\draw (78.center) to (79.center);
		\draw (79.center) to (77.center);
		\draw (81.center) to (80.center);
		\draw (83.center) to (84.center);
		\draw (85.center) to (87.center);
		\draw (86.center) to (85.center);
		\draw (87.center) to (88.center);
		\draw (88.center) to (86.center);
		\draw (90.center) to (89.center);
		\draw (92.center) to (93.center);
		\draw (94.center) to (96.center);
		\draw (95.center) to (94.center);
		\draw (96.center) to (97.center);
		\draw (97.center) to (95.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-F-to-preimage/discard-F-to-preimage_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.25, 0.125) {};
		\node [style=none] (2)  at (-0.25, -0.875) {};
		\node [style=none] (3)  at (-0.5, 0.125) {};
		\node [style=none] (4)  at (0.5, 0.125) {};
		\node [style=none] (5)  at (-0.5, 0.625) {};
		\node [style=none] (6)  at (0.5, 0.625) {};
		\node [style=none] (7)  at (0.0, 0.625) {};
		\node [style=none] (8)  at (0.0, 0.875) {};
		\node [style=none] (9)  at (0.0, 0.375) {$\iota(f_1')$};
		\node [style=none] (10)  at (0.25, -0.625) {};
		\node [style=none] (11)  at (0.25, -0.875) {};
		\node [style=none] (12)  at (0.0, -0.625) {};
		\node [style=none] (13)  at (0.5, -0.625) {};
		\node [style=none] (14)  at (0.0, -0.125) {};
		\node [style=none] (15)  at (0.5, -0.125) {};
		\node [style=none] (16)  at (0.25, -0.125) {};
		\node [style=none] (17)  at (0.25, 0.125) {};
		\node [style=none] (18)  at (0.25, -0.375) {$u_0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
		\draw (3.center) to (5.center);
		\draw (4.center) to (3.center);
		\draw (5.center) to (6.center);
		\draw (6.center) to (4.center);
		\draw (8.center) to (7.center);
		\draw (10.center) to (11.center);
		\draw (12.center) to (14.center);
		\draw (13.center) to (12.center);
		\draw (14.center) to (15.center);
		\draw (15.center) to (13.center);
		\draw (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/discard-F-to-preimage/discard-F-to-preimage_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.25, 0.125) {};
		\node [style=none] (20)  at (-0.25, -0.875) {};
		\node [style=none] (21)  at (-0.5, 0.125) {};
		\node [style=none] (22)  at (0.5, 0.125) {};
		\node [style=none] (23)  at (-0.5, 0.625) {};
		\node [style=none] (24)  at (0.5, 0.625) {};
		\node [style=none] (25)  at (0.0, 0.625) {};
		\node [style=none] (26)  at (0.0, 0.875) {};
		\node [style=none] (27)  at (0.0, 0.375) {$g_1'$};
		\node [style=none] (28)  at (0.25, -0.625) {};
		\node [style=none] (29)  at (0.25, -0.875) {};
		\node [style=none] (30)  at (0.0, -0.625) {};
		\node [style=none] (31)  at (0.5, -0.625) {};
		\node [style=none] (32)  at (0.0, -0.125) {};
		\node [style=none] (33)  at (0.5, -0.125) {};
		\node [style=none] (34)  at (0.25, -0.125) {};
		\node [style=none] (35)  at (0.25, 0.125) {};
		\node [style=none] (36)  at (0.25, -0.375) {$v_0$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (19.center) to (20.center);
		\draw (21.center) to (23.center);
		\draw (22.center) to (21.center);
		\draw (23.center) to (24.center);
		\draw (24.center) to (22.center);
		\draw (26.center) to (25.center);
		\draw (28.center) to (29.center);
		\draw (30.center) to (32.center);
		\draw (31.center) to (30.center);
		\draw (32.center) to (33.center);
		\draw (33.center) to (31.center);
		\draw (35.center) to (34.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/equality-for-prop-of-ground/equality-for-prop-of-ground_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (0.25, 0.5) {};
		\node [style=none] (2)  at (-0.25, 0.5) {};
		\node [style=none] (3)  at (-0.25, -0.0) {};
		\node [style=none] (4)  at (0.25, -0.0) {};
		\node [style=none] (5)  at (-0.25, -0.5) {};
		\node [style=none] (11)  at (0.25, -0.25) {\ground};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (1.center) to (3.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (2.center) to (4.center);
		\draw [style=none] (5.center) to (3.center);
		\draw [style=none] (11.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/equality-for-prop-of-ground/equality-for-prop-of-ground_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (-0.25, 0.25) {\ground};
		\node [style=none] (7)  at (-0.25, -0.5) {};
		\node [style=none] (8)  at (0.25, 0.5) {};
		\node [style=none] (9)  at (0.25, 0.25) {};
		\node [style=none] (10)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=-90, out=90, looseness=1.00] (7.center) to (9.center);
		\draw [style=none] (8.center) to (9.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (10.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/funbast2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/funbast3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {$\ground$};
		\node [style=gn] (1) at (0, 0) {};
		\node [style=none] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/funbast3red.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {$\ground$};
		\node [style=rn] (1) at (0, 0) {};
		\node [style=none] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (2.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/funbast4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {$\ground$};
		\node [style=none] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ground-cz-no-label/ground-cz-no-label_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.625, -0.5) {$\ground$};
		\node [style=none] (1)  at (0.125, -0.5) {$\ground$};
		\node [style=none] (2)  at (-0.625, 0.5) {};
		\node [style=none] (3)  at (0.125, 0.5) {};
		\node [style=gn] (9)  at (0.625, 0.25) {};
		\node [style=rn] (10)  at (0.625, -0.25) {};
		\node [style=gn] (11)  at (-0.625, -0.0) {};
		\node [style=gn] (12)  at (0.125, -0.0) {};
		\node [style={{H box}}, xshift=3.5pt] (13)  at (-0.375, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (3.center) to (1.center);
		\draw (10) to (9);
		\draw [style=none] (11) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-cz-no-label/ground-cz-no-label_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.125, 0.75) {};
		\node [style=gn] (15)  at (0.625, 0.25) {};
		\node [style=none] (16)  at (-0.625, 0.75) {};
		\node [style=none] (17)  at (0.125, -0.75) {$\ground$};
		\node [style=rn] (18)  at (0.625, -0.25) {};
		\node [style=none] (19)  at (-0.625, -0.75) {$\ground$};
		\node [style={{H box}}] (20)  at (0.125, 0.5) {};
		\node [style=rn] (21)  at (0.125, -0.0) {};
		\node [style=gn] (22)  at (-0.625, -0.0) {};
		\node [style={{H box}}] (23)  at (0.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (17.center);
		\draw (18) to (15);
		\draw (19.center) to (16.center);
		\draw (21) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-cz-no-label/ground-cz-no-label_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (0.125, 0.625) {};
		\node [style=gn] (25)  at (-0.625, -0.125) {};
		\node [style={{H box}}] (26)  at (0.125, 0.375) {};
		\node [style=rn] (27)  at (0.125, -0.125) {};
		\node [style=rn] (28)  at (0.625, -0.375) {};
		\node [style=none] (29)  at (-0.625, 0.625) {};
		\node [style=none] (30)  at (-0.625, -0.625) {$\ground$};
		\node [style=none] (31)  at (0.125, -0.625) {$\ground$};
		\node [style=gn] (33)  at (0.625, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (31.center);
		\draw (27) to (25);
		\draw (28) to (33);
		\draw (30.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-cz-no-label/ground-cz-no-label_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (34)  at (0.375, -0.375) {$\ground$};
		\node [style=none] (35)  at (0.375, 0.375) {};
		\node [style=none] (37)  at (-0.375, -0.375) {$\ground$};
		\node [style={{H box}}] (38)  at (0.375, -0.125) {};
		\node [style=none] (39)  at (-0.375, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (35.center) to (34.center);
		\draw (37.center) to (39.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-cz-no-label/ground-cz-no-label_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.375, -0.375) {$\ground$};
		\node [style=none] (6)  at (0.375, 0.375) {};
		\node [style=none] (7)  at (-0.375, -0.375) {$\ground$};
		\node [style=none] (8)  at (-0.375, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
		\draw (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-long.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {$\ground$};
		\node [style=none] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-to-sqrt-2-EPR/ground-to-sqrt-2-EPR_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.25) {$\ground$};
		\node [style=none] (1)  at (0.5, -0.25) {$\ground$};
		\node [style=none] (2)  at (0.0, -0.0) {};
		\node [style=none] (3)  at (0.5, -0.0) {};
		\node [style=rn] (22)  at (-0.5, 0.25) {};
		\node [style=gn] (23)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (3.center);
		\draw [style=none] (2.center) to (0.center);
		\draw [style=none, bend left=90, looseness=1.50] (2.center) to (3.center);
		\draw [style=none, bend right=45, looseness=1.00] (22) to (23);
		\draw [style=none] (22) to (23);
		\draw [style=none, bend right=45, looseness=1.00] (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-to-sqrt-2-EPR/ground-to-sqrt-2-EPR_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (-1.0, -0.0) {};
		\node [style=rn] (6)  at (-0.5, -0.0) {};
		\node [style=rn] (7)  at (-0.5, 0.5) {};
		\node [style=gn] (8)  at (-1.0, 0.5) {};
		\node [style=none] (9)  at (-1.0, -0.5) {$\ground$};
		\node [style=none] (10)  at (-0.5, -0.5) {$\ground$};
		\node [style=rn] (11)  at (0.5, 0.25) {};
		\node [style=gn] (12)  at (0.5, -0.25) {};
		\node [style=gn] (13)  at (0.0, -0.25) {};
		\node [style=rn] (14)  at (0.0, 0.25) {};
		\node [style=rn] (24)  at (1.0, 0.25) {};
		\node [style=gn] (25)  at (1.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (6);
		\draw [style=none] (9.center) to (8);
		\draw [style=none] (10.center) to (7);
		\draw [style=none, bend right=45, looseness=1.00] (11) to (12);
		\draw [style=none] (11) to (12);
		\draw [style=none, bend right=45, looseness=1.00] (12) to (11);
		\draw [style=none] (13) to (14);
		\draw [style=none, bend right=45, looseness=1.00] (24) to (25);
		\draw [style=none] (24) to (25);
		\draw [style=none, bend right=45, looseness=1.00] (25) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-to-sqrt-2-EPR/ground-to-sqrt-2-EPR_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (15)  at (0.25, 0.375) {};
		\node [style=none] (16)  at (-0.25, -0.375) {$\ground$};
		\node [style=none] (17)  at (-0.75, -0.375) {$\ground$};
		\node [style=gn] (18)  at (0.25, -0.125) {};
		\node [style=gn] (19)  at (-0.75, 0.125) {};
		\node [style=rn] (20)  at (-0.25, 0.125) {};
		\node [style=rn] (26)  at (0.75, 0.375) {};
		\node [style=gn] (27)  at (0.75, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (15) to (18);
		\draw [style=none] (15) to (18);
		\draw [style=none] (16.center) to (20);
		\draw [style=none] (17.center) to (19);
		\draw [style=none, bend right=45, looseness=1.00] (18) to (15);
		\draw [style=none, bend right=45, looseness=1.00] (26) to (27);
		\draw [style=none] (26) to (27);
		\draw [style=none, bend right=45, looseness=1.00] (27) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-to-sqrt-2-EPR/ground-to-sqrt-2-EPR_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (28)  at (-0.25, 0.375) {};
		\node [style=gn] (29)  at (-0.25, -0.125) {};
		\node [style=none] (30)  at (-0.75, -0.375) {$\ground$};
		\node [style=rn] (32)  at (-0.75, 0.125) {};
		\node [style=rn] (33)  at (0.75, 0.375) {};
		\node [style=gn] (34)  at (0.75, -0.125) {};
		\node [style=none] (35)  at (0.25, -0.375) {$\ground$};
		\node [style=rn] (36)  at (0.25, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (28) to (29);
		\draw [style=none] (28) to (29);
		\draw [style=none, bend right=45, looseness=1.00] (29) to (28);
		\draw [style=none] (30.center) to (32);
		\draw [style=none, bend right=45, looseness=1.00] (33) to (34);
		\draw [style=none] (33) to (34);
		\draw [style=none, bend right=45, looseness=1.00] (34) to (33);
		\draw [style=none] (35.center) to (36);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-to-sqrt-2-ket-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {$\ground$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-to-sqrt-2-ket-plus/ground-to-sqrt-2-ket-plus_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (-0.25, 0.125) {};
		\node [style=none] (1)  at (-0.25, -0.375) {$\ground$};
		\node [style=rn] (2)  at (0.25, 0.375) {};
		\node [style=gn] (3)  at (0.25, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw [style=none, bend right=45, looseness=1.00] (2) to (3);
		\draw [style=none] (2) to (3);
		\draw [style=none, bend right=45, looseness=1.00] (3) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-to-sqrt-2-ket-plus/ground-to-sqrt-2-ket-plus_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.25, -0.125) {};
		\node [style=rn] (6)  at (0.25, 0.375) {};
		\node [style=none] (7)  at (-0.25, -0.375) {$\ground$};
		\node [style={{H box}}] (8)  at (-0.25, -0.125) {};
		\node [style=rn] (9)  at (-0.25, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (5) to (6);
		\draw [style=none, bend right=45, looseness=1.00] (6) to (5);
		\draw [style=none] (6) to (5);
		\draw [style=none] (7.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ground-to-sqrt-2-ket-plus/ground-to-sqrt-2-ket-plus_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (-0.25, 0.125) {};
		\node [style=rn] (11)  at (0.25, 0.375) {};
		\node [style=gn] (12)  at (0.25, -0.125) {};
		\node [style=none] (13)  at (-0.25, -0.375) {$\ground$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (11) to (12);
		\draw [style=none] (11) to (12);
		\draw [style=none, bend right=45, looseness=1.00] (12) to (11);
		\draw [style=none] (13.center) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/grounds-on-clifford-state-partition/grounds-on-clifford-state-partition_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.25) {};
		\node [style=none] (1)  at (0.5, -0.25) {};
		\node [style=none] (2)  at (-0.5, 0.25) {};
		\node [style=none] (3)  at (0.5, 0.25) {};
		\node [style=none] (4)  at (-0.25, -0.25) {};
		\node [style=none] (5)  at (-0.25, -0.75) {};
		\node [style=none] (6)  at (0.0, 0.0) {$A_1$};
		\node [style=none] (7)  at (0.25, -0.25) {};
		\node [style=none] (8)  at (0.25, -0.75) {};
		\node [style=none] (9)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (20)  at (-0.375, 0.25) {};
		\node [style=none] (21)  at (-0.375, 0.5) {};
		\node [style=none] (22)  at (-0.125, 0.25) {};
		\node [style=none] (23)  at (-0.125, 0.5) {};
		\node [style=none] (24)  at (0.125, 0.5) {\rotatebox[origin=c]{180}{\ground}};
		\node [style=none] (26)  at (0.375, 0.5) {\rotatebox[origin=c]{180}{\ground}};
		\node [style=none] (32)  at (-0.25, 0.75) {$\ket{0}$};
		\node [style=none] (34)  at (-0.25, 0.375) {...};
		\node [style=none] (77)  at (0.125, 0.25) {};
		\node [style=none] (78)  at (0.375, 0.25) {};
		\node [style=none] (140)  at (0.25, 0.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (3.center);
		\draw (2.center) to (0.center);
		\draw (3.center) to (2.center);
		\draw (4.center) to (5.center);
		\draw (7.center) to (8.center);
		\draw (21.center) to (20.center);
		\draw (23.center) to (22.center);
		\draw (77.center) to (24.center);
		\draw (78.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/grounds-on-clifford-state-partition/grounds-on-clifford-state-partition_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (-1.125, -0.25) {};
		\node [style=none] (40)  at (-0.125, -0.25) {};
		\node [style=none] (41)  at (-1.125, 0.25) {};
		\node [style=none] (42)  at (-0.125, 0.25) {};
		\node [style=none] (43)  at (-0.875, -0.25) {};
		\node [style=none] (44)  at (-0.875, -0.75) {};
		\node [style=none] (45)  at (-0.625, 0.0) {$A_1$};
		\node [style=none] (46)  at (-0.375, -0.25) {};
		\node [style=none] (47)  at (-0.375, -0.75) {};
		\node [style=none] (48)  at (-0.625, -0.5) {$~\cdots~$};
		\node [style=none] (49)  at (0.125, -0.25) {};
		\node [style=none] (50)  at (1.125, -0.25) {};
		\node [style=none] (51)  at (0.125, 0.25) {};
		\node [style=none] (52)  at (1.125, 0.25) {};
		\node [style=none] (53)  at (0.375, -0.25) {};
		\node [style=none] (54)  at (0.375, -0.5) {\ground};
		\node [style=none] (55)  at (0.625, 0.0) {$B_1$};
		\node [style=none] (56)  at (0.875, -0.25) {};
		\node [style=none] (57)  at (0.875, -0.5) {\ground};
		\node [style=none] (58)  at (0.625, -0.375) {$~\cdots~$};
		\node [style=none] (59)  at (-1.0, 0.25) {};
		\node [style=none] (60)  at (-1.0, 0.5) {};
		\node [style=none] (61)  at (-0.75, 0.25) {};
		\node [style=none] (62)  at (-0.75, 0.5) {};
		\node [style=none] (63)  at (-0.5, 0.25) {};
		\node [style=none] (64)  at (0.25, 0.25) {};
		\node [style=none] (65)  at (-0.25, 0.25) {};
		\node [style=none] (66)  at (0.5, 0.25) {};
		\node [style=none] (67)  at (0.75, 0.25) {};
		\node [style=none] (68)  at (0.75, 0.5) {};
		\node [style=none] (69)  at (1.0, 0.25) {};
		\node [style=none] (70)  at (1.0, 0.5) {};
		\node [style=none] (71)  at (-0.875, 0.75) {$\ket{0}$};
		\node [style=none] (72)  at (0.875, 0.75) {$\ket{0}$};
		\node [style=none] (73)  at (-0.875, 0.375) {...};
		\node [style=none] (74)  at (0.875, 0.375) {...};
		\node [style=none] (75)  at (0.375, 0.3) {...};
		\node [style=none] (76)  at (-0.375, 0.3) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (40.center);
		\draw (40.center) to (42.center);
		\draw (41.center) to (39.center);
		\draw (42.center) to (41.center);
		\draw (43.center) to (44.center);
		\draw (46.center) to (47.center);
		\draw (49.center) to (50.center);
		\draw (50.center) to (52.center);
		\draw (51.center) to (49.center);
		\draw (52.center) to (51.center);
		\draw (53.center) to (54.center);
		\draw (56.center) to (57.center);
		\draw (60.center) to (59.center);
		\draw (62.center) to (61.center);
		\draw [bend right=90, looseness=1.25] (64.center) to (63.center);
		\draw [bend right=90, looseness=1.25] (66.center) to (65.center);
		\draw (68.center) to (67.center);
		\draw (70.center) to (69.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/grounds-on-clifford-state-partition/grounds-on-clifford-state-partition_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (80)  at (-1.125, -0.25) {};
		\node [style=none] (81)  at (-0.125, -0.25) {};
		\node [style=none] (82)  at (-1.125, 0.25) {};
		\node [style=none] (83)  at (-0.125, 0.25) {};
		\node [style=none] (84)  at (-0.875, -0.25) {};
		\node [style=none] (85)  at (-0.875, -0.75) {};
		\node [style=none] (86)  at (-0.625, 0.0) {$A_2$};
		\node [style=none] (87)  at (-0.375, -0.25) {};
		\node [style=none] (88)  at (-0.375, -0.75) {};
		\node [style=none] (89)  at (-0.625, -0.5) {$~\cdots~$};
		\node [style=none] (90)  at (0.125, -0.25) {};
		\node [style=none] (91)  at (1.125, -0.25) {};
		\node [style=none] (92)  at (0.125, 0.25) {};
		\node [style=none] (93)  at (1.125, 0.25) {};
		\node [style=none] (94)  at (0.375, -0.25) {};
		\node [style=none] (95)  at (0.375, -0.5) {\ground};
		\node [style=none] (96)  at (0.625, 0.0) {$B_2$};
		\node [style=none] (97)  at (0.875, -0.25) {};
		\node [style=none] (98)  at (0.875, -0.5) {\ground};
		\node [style=none] (99)  at (0.625, -0.375) {$~\cdots~$};
		\node [style=none] (100)  at (-1.0, 0.25) {};
		\node [style=none] (101)  at (-1.0, 0.5) {};
		\node [style=none] (102)  at (-0.75, 0.25) {};
		\node [style=none] (103)  at (-0.75, 0.5) {};
		\node [style=none] (104)  at (-0.5, 0.25) {};
		\node [style=none] (105)  at (0.25, 0.25) {};
		\node [style=none] (106)  at (-0.25, 0.25) {};
		\node [style=none] (107)  at (0.5, 0.25) {};
		\node [style=none] (108)  at (0.75, 0.25) {};
		\node [style=none] (109)  at (0.75, 0.5) {};
		\node [style=none] (110)  at (1.0, 0.25) {};
		\node [style=none] (111)  at (1.0, 0.5) {};
		\node [style=none] (112)  at (-0.875, 0.75) {$\ket{0}$};
		\node [style=none] (113)  at (0.875, 0.75) {$\ket{0}$};
		\node [style=none] (114)  at (-0.875, 0.375) {...};
		\node [style=none] (115)  at (0.875, 0.375) {...};
		\node [style=none] (116)  at (0.375, 0.3) {...};
		\node [style=none] (117)  at (-0.375, 0.3) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (80.center) to (81.center);
		\draw (81.center) to (83.center);
		\draw (82.center) to (80.center);
		\draw (83.center) to (82.center);
		\draw (84.center) to (85.center);
		\draw (87.center) to (88.center);
		\draw (90.center) to (91.center);
		\draw (91.center) to (93.center);
		\draw (92.center) to (90.center);
		\draw (93.center) to (92.center);
		\draw (94.center) to (95.center);
		\draw (97.center) to (98.center);
		\draw (101.center) to (100.center);
		\draw (103.center) to (102.center);
		\draw [bend right=90, looseness=1.25] (105.center) to (104.center);
		\draw [bend right=90, looseness=1.25] (107.center) to (106.center);
		\draw (109.center) to (108.center);
		\draw (111.center) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/grounds-on-clifford-state-partition/grounds-on-clifford-state-partition_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (119)  at (-0.5, -0.25) {};
		\node [style=none] (120)  at (0.5, -0.25) {};
		\node [style=none] (121)  at (-0.5, 0.25) {};
		\node [style=none] (122)  at (0.5, 0.25) {};
		\node [style=none] (123)  at (-0.25, -0.25) {};
		\node [style=none] (124)  at (-0.25, -0.75) {};
		\node [style=none] (125)  at (0.0, 0.0) {$A_2$};
		\node [style=none] (126)  at (0.25, -0.25) {};
		\node [style=none] (127)  at (0.25, -0.75) {};
		\node [style=none] (128)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (129)  at (-0.375, 0.25) {};
		\node [style=none] (130)  at (-0.375, 0.5) {};
		\node [style=none] (131)  at (-0.125, 0.25) {};
		\node [style=none] (132)  at (-0.125, 0.5) {};
		\node [style=none] (133)  at (0.125, 0.5) {\rotatebox[origin=c]{180}{\ground}};
		\node [style=none] (134)  at (0.375, 0.5) {\rotatebox[origin=c]{180}{\ground}};
		\node [style=none] (135)  at (-0.25, 0.75) {$\ket{0}$};
		\node [style=none] (136)  at (-0.25, 0.375) {...};
		\node [style=none] (137)  at (0.125, 0.25) {};
		\node [style=none] (138)  at (0.375, 0.25) {};
		\node [style=none] (139)  at (0.25, 0.375) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (119.center) to (120.center);
		\draw (120.center) to (122.center);
		\draw (121.center) to (119.center);
		\draw (122.center) to (121.center);
		\draw (123.center) to (124.center);
		\draw (126.center) to (127.center);
		\draw (130.center) to (129.center);
		\draw (132.center) to (131.center);
		\draw (137.center) to (133.center);
		\draw (138.center) to (134.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/grounds-on-clifford-state-partition/grounds-on-clifford-state-partition_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (142)  at (-0.5, -0.5) {};
		\node [style=none] (143)  at (0.5, -0.5) {};
		\node [style=none] (144)  at (-0.5, 0.0) {};
		\node [style=none] (145)  at (0.5, 0.0) {};
		\node [style=none] (146)  at (-0.25, -0.5) {};
		\node [style=none] (147)  at (-0.25, -1.0) {};
		\node [style=none] (148)  at (0.0, -0.25) {$A_2$};
		\node [style=none] (149)  at (0.25, -0.5) {};
		\node [style=none] (150)  at (0.25, -1.0) {};
		\node [style=none] (151)  at (0.0, -0.75) {$~\cdots~$};
		\node [style=none] (152)  at (-0.375, 0.0) {};
		\node [style=none] (153)  at (-0.375, 0.75) {};
		\node [style=none] (154)  at (-0.125, 0.0) {};
		\node [style=none] (155)  at (-0.125, 0.75) {};
		\node [style=none] (156)  at (0.125, 0.25) {};
		\node [style=none] (157)  at (0.375, 0.25) {};
		\node [style=none] (158)  at (-0.25, 1.0) {$\ket{0}$};
		\node [style=none] (159)  at (-0.25, 0.375) {...};
		\node [style=none] (160)  at (0.125, 0.0) {};
		\node [style=none] (161)  at (0.375, 0.0) {};
		\node [style=none] (162)  at (0.25, 0.125) {...};
		\node [style=none] (163)  at (0.0, 0.25) {};
		\node [style=none] (164)  at (0.0, 0.75) {};
		\node [style=none] (165)  at (0.5, 0.25) {};
		\node [style=none] (166)  at (0.5, 0.75) {};
		\node [style=none] (167)  at (0.25, 0.5) {$V$};
		\node [style=none] (168)  at (0.125, 1.0) {\rotatebox[origin=c]{180}{\ground}};
		\node [style=none] (169)  at (0.375, 1.0) {\rotatebox[origin=c]{180}{\ground}};
		\node [style=none] (170)  at (0.125, 0.75) {};
		\node [style=none] (171)  at (0.375, 0.75) {};
		\node [style=none] (172)  at (0.25, 0.875) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (142.center) to (143.center);
		\draw (143.center) to (145.center);
		\draw (144.center) to (142.center);
		\draw (145.center) to (144.center);
		\draw (146.center) to (147.center);
		\draw (149.center) to (150.center);
		\draw (153.center) to (152.center);
		\draw (155.center) to (154.center);
		\draw (160.center) to (156.center);
		\draw (161.center) to (157.center);
		\draw (164.center) to (163.center);
		\draw (164.center) to (166.center);
		\draw (165.center) to (163.center);
		\draw (166.center) to (165.center);
		\draw (170.center) to (168.center);
		\draw (171.center) to (169.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/meta-rule-environment/meta-rule-environment_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, 0.25) {};
		\node [style=none] (1)  at (0.5, 0.25) {};
		\node [style=none] (2)  at (-0.5, -0.25) {};
		\node [style=none] (3)  at (0.5, -0.25) {};
		\node [style=none] (4)  at (-0.25, -0.5) {$\ground$};
		\node [style=none] (5)  at (-0.25, -0.25) {};
		\node [style=none] (6)  at (0.25, -0.25) {};
		\node [style=none] (7)  at (0.25, -0.5) {$\ground$};
		\node [style=none, yshift=3pt] (8)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (9)  at (-0.25, 0.25) {};
		\node [style=none] (10)  at (-0.25, 0.5) {};
		\node [style=none] (11)  at (0.25, 0.5) {};
		\node [style=none] (12)  at (0.25, 0.25) {};
		\node [style=none, yshift=3.5pt] (13)  at (0.0, 0.25) {$~\cdots~$};
		\node [style=none] (15)  at (0.0, -0.0) {$D_1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (2.center);
		\draw [style=none] (1.center) to (0.center);
		\draw [style=none] (2.center) to (3.center);
		\draw [style=none] (3.center) to (1.center);
		\draw [style=none] (4.center) to (5.center);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (9.center) to (10.center);
		\draw [style=none] (12.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/meta-rule-environment/meta-rule-environment_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (16)  at (-0.5, 0.25) {};
		\node [style=none] (17)  at (0.5, 0.25) {};
		\node [style=none] (18)  at (-0.25, -0.25) {};
		\node [style=none] (19)  at (-0.25, 0.5) {};
		\node [style=none] (20)  at (-0.25, 0.25) {};
		\node [style=none] (21)  at (-0.5, -0.25) {};
		\node [style=none, yshift=3pt] (22)  at (0.0, -0.5) {$~\cdots~$};
		\node [style=none] (23)  at (0.5, -0.25) {};
		\node [style=none] (24)  at (0.25, -0.5) {$\ground$};
		\node [style=none] (25)  at (0.25, 0.5) {};
		\node [style=none] (26)  at (0.25, -0.25) {};
		\node [style=none] (27)  at (-0.25, -0.5) {$\ground$};
		\node [style=none] (28)  at (0.25, 0.25) {};
		\node [style=none, yshift=3.5pt] (29)  at (0.0, 0.25) {$~\cdots~$};
		\node [style=none] (30)  at (0.0, -0.0) {$D_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16.center) to (21.center);
		\draw [style=none] (17.center) to (16.center);
		\draw [style=none] (20.center) to (19.center);
		\draw [style=none] (21.center) to (23.center);
		\draw [style=none] (23.center) to (17.center);
		\draw [style=none] (24.center) to (26.center);
		\draw [style=none] (27.center) to (18.center);
		\draw [style=none] (28.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/meta-rule-environment/meta-rule-environment_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (32)  at (0.5, 0.625) {};
		\node [style=none] (33)  at (-0.5, 0.625) {};
		\node [style=none] (34)  at (-0.25, 0.625) {};
		\node [style=none] (35)  at (-0.25, 0.875) {};
		\node [style=none] (36)  at (-0.5, 0.125) {};
		\node [style=none] (37)  at (0.5, 0.125) {};
		\node [style=none] (38)  at (0.25, 0.875) {};
		\node [style=none] (39)  at (0.25, 0.625) {};
		\node [style=none] (40)  at (0.0, 0.375) {$D_1$};
		\node [style=none, yshift=3.5pt] (41)  at (0.0, 0.625) {$~\cdots~$};
		\node [style=none] (42)  at (0.5, -0.125) {};
		\node [style=none] (43)  at (-0.5, -0.125) {};
		\node [style=none] (44)  at (-0.25, -0.125) {};
		\node [style=none] (45)  at (-0.25, 0.125) {};
		\node [style=none] (46)  at (-0.5, -0.625) {};
		\node [style=none] (47)  at (0.5, -0.625) {};
		\node [style=none] (48)  at (0.25, 0.125) {};
		\node [style=none] (49)  at (0.25, -0.125) {};
		\node [style=none] (50)  at (0.0, -0.375) {$D_1^{\dagger}$};
		\node [style=none, yshift=3.5pt] (51)  at (0.0, -0.125) {$~\cdots~$};
		\node [style=none, yshift=3.5pt] (52)  at (0.0, -0.875) {$~\cdots~$};
		\node [style=none] (53)  at (0.25, -0.875) {};
		\node [style=none] (54)  at (-0.25, -0.625) {};
		\node [style=none] (55)  at (-0.25, -0.875) {};
		\node [style=none] (56)  at (0.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (32.center) to (33.center);
		\draw [style=none] (33.center) to (36.center);
		\draw [style=none] (34.center) to (35.center);
		\draw [style=none] (36.center) to (37.center);
		\draw [style=none] (37.center) to (32.center);
		\draw [style=none] (39.center) to (38.center);
		\draw [style=none] (42.center) to (43.center);
		\draw [style=none] (43.center) to (46.center);
		\draw [style=none] (44.center) to (45.center);
		\draw [style=none] (46.center) to (47.center);
		\draw [style=none] (47.center) to (42.center);
		\draw [style=none] (49.center) to (48.center);
		\draw [style=none] (53.center) to (56.center);
		\draw [style=none] (55.center) to (54.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/meta-rule-environment/meta-rule-environment_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (58)  at (0.25, -0.875) {};
		\node [style=none] (59)  at (0.0, 0.375) {$D_2$};
		\node [style=none] (60)  at (-0.25, 0.625) {};
		\node [style=none] (61)  at (-0.25, -0.125) {};
		\node [style=none, yshift=3.5pt] (62)  at (0.0, -0.125) {$~\cdots~$};
		\node [style=none] (63)  at (-0.5, 0.125) {};
		\node [style=none] (64)  at (-0.5, -0.125) {};
		\node [style=none] (65)  at (-0.25, 0.125) {};
		\node [style=none, yshift=3.5pt] (66)  at (0.0, -0.875) {$~\cdots~$};
		\node [style=none] (67)  at (0.25, -0.125) {};
		\node [style=none] (68)  at (-0.25, -0.875) {};
		\node [style=none] (69)  at (0.25, 0.125) {};
		\node [style=none] (70)  at (0.25, 0.875) {};
		\node [style=none] (71)  at (0.25, 0.625) {};
		\node [style=none] (72)  at (-0.25, -0.625) {};
		\node [style=none] (73)  at (-0.5, 0.625) {};
		\node [style=none, yshift=3.5pt] (74)  at (0.0, 0.625) {$~\cdots~$};
		\node [style=none] (75)  at (-0.5, -0.625) {};
		\node [style=none] (76)  at (0.5, 0.625) {};
		\node [style=none] (77)  at (0.25, -0.625) {};
		\node [style=none] (78)  at (0.5, -0.625) {};
		\node [style=none] (79)  at (0.0, -0.375) {$D_2^{\dagger}$};
		\node [style=none] (80)  at (0.5, 0.125) {};
		\node [style=none] (81)  at (0.5, -0.125) {};
		\node [style=none] (82)  at (-0.25, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (58.center) to (77.center);
		\draw [style=none] (60.center) to (82.center);
		\draw [style=none] (61.center) to (65.center);
		\draw [style=none] (63.center) to (80.center);
		\draw [style=none] (64.center) to (75.center);
		\draw [style=none] (67.center) to (69.center);
		\draw [style=none] (68.center) to (72.center);
		\draw [style=none] (71.center) to (70.center);
		\draw [style=none] (73.center) to (63.center);
		\draw [style=none] (75.center) to (78.center);
		\draw [style=none] (76.center) to (73.center);
		\draw [style=none] (78.center) to (81.center);
		\draw [style=none] (80.center) to (76.center);
		\draw [style=none] (81.center) to (64.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/prop-axiom-example/prop-axiom-example_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (-0.375, 0.625) {};
		\node [style=none] (3)  at (-0.625, -0.625) {};
		\node [style=none] (7)  at (-0.125, -0.625) {};
		\node [style=none] (9)  at (0.625, 0.625) {};
		\node [style=none] (10)  at (0.125, 0.625) {};
		\node [style=gn] (12)  at (-0.125, -0.125) {};
		\node [style=none] (14)  at (-0.625, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15, looseness=1.00] (1.center) to (12);
		\draw [in=90, out=-90, looseness=1.00] (9.center) to (14.center);
		\draw [bend left=15, looseness=1.00] (10.center) to (12);
		\draw (12) to (7.center);
		\draw (14.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/prop-axiom-example/prop-axiom-example_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.625, 0.125) {};
		\node [style=none] (2)  at (0.625, 0.625) {};
		\node [style=none] (5)  at (-0.375, 0.625) {};
		\node [style=gn] (6)  at (-0.125, 0.125) {};
		\node [style=none] (8)  at (0.125, 0.625) {};
		\node [style=none] (11)  at (-0.625, -0.625) {};
		\node [style=none] (13)  at (-0.125, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (0.center) to (11.center);
		\draw (2.center) to (0.center);
		\draw [bend right=15, looseness=1.00] (5.center) to (6);
		\draw (6) to (13.center);
		\draw [bend left=15, looseness=1.00] (8.center) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt-1_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (0) to (1);
		\draw [style=none, bend right=45, looseness=1.00] (1) to (0);
		\draw [style=none] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/sqrt-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zdx11.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (3) at (0, -0.25) {};
		\node [style=br] (4) at (0.5, -0.25) {};
		\node [style=none] (6) at (0.5, 0.25) {};
		\node [style=none] (7) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (6.center);
		\draw (7.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zdx12.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (3) at (0, -0.25) {};
		\node [style=bg] (4) at (0.5, -0.25) {};
		\node [style=none] (6) at (0.5, 0.25) {};
		\node [style=none] (7) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4) to (6.center);
		\draw (7.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxd0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {$\ground$};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxd1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxd2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxd3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (0) at (0, -0.5) {};
		\node [style=H box] (1) at (0, 0) {};
		\node [style=none] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxd4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=br] (0) at (0, -0.25) {};
		\node [style=none] (2) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxd5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (0) at (0, -0.25) {};
		\node [style=none] (2) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxd6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (0) at (0, -0.5) {};
		\node [style=gn] (2) at (0, 0) {$\alpha$};
		\node [style=none] (3) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (0);
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zxd7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bg] (2) at (0, -0.25) {};
		\node [style=none] (3) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

